Shared Visual Representations of Drawing for Communication: How do different biases affect human interpretability and intent?

We present an investigation into how representational losses can affect the drawings produced by artificial agents playing a communication game. Building upon recent advances, we show that a combination of powerful pretrained encoder networks, with appropriate inductive biases, can lead to agents that draw recognisable sketches, whilst still communicating well. Further, we start to develop an approach to help automatically analyse the semantic content being conveyed by a sketch and demonstrate that current approaches to inducing perceptual biases lead to a notion of objectness being a key feature despite the agent training being self-supervised.

==> images/loss.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,99); %set diagram left start at 0, and has height of 99

%Straight Lines [id:da16441440253977535] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (65,72) -- (172,72) ;
\draw [shift={(175,72)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Straight Lines [id:da1902223170295494] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (50,60) -- (187,60) ;
\draw [shift={(190,60)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Straight Lines [id:da11685504266808766] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (40,43) -- (197,43) ;
\draw [shift={(200,43)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Straight Lines [id:da9111379992752315] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (30,15) -- (202,15) ;
\draw [shift={(205,15)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Shape: Rectangle [id:dp4270959786228288] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (30,0) -- (35,0) -- (35,30) -- (30,30) -- cycle ;
%Shape: Rectangle [id:dp5431488334194503] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (25,35) -- (40,35) -- (40,50) -- (25,50) -- cycle ;
%Shape: Rectangle [id:dp8932679962591175] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (15,55) -- (50,55) -- (50,65) -- (15,65) -- cycle ;
%Shape: Rectangle [id:dp7495565801989317] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (0,70) -- (65,70) -- (65,75) -- (0,75) -- cycle ;
%Shape: Rectangle [id:dp19769506117823576] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (105,0) -- (110,0) -- (110,30) -- (105,30) -- cycle ;
%Shape: Rectangle [id:dp5838933817340315] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (100,35) -- (115,35) -- (115,50) -- (100,50) -- cycle ;
%Shape: Rectangle [id:dp660168773914251] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (90,55) -- (125,55) -- (125,65) -- (90,65) -- cycle ;
%Shape: Rectangle [id:dp5578410265523959] 
\draw  [fill={rgb, 255:red, 136; green, 183; blue, 237 }  ,fill opacity=1 ] (75,70) -- (140,70) -- (140,75) -- (75,75) -- cycle ;
%Shape: Rectangle [id:dp27205710153892304] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (205,0) -- (210,0) -- (210,30) -- (205,30) -- cycle ;
%Shape: Rectangle [id:dp5785921652921255] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (200,35) -- (215,35) -- (215,50) -- (200,50) -- cycle ;
%Shape: Rectangle [id:dp9135723376614204] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (190,55) -- (225,55) -- (225,65) -- (190,65) -- cycle ;
%Shape: Rectangle [id:dp47665799026254585] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (175,70) -- (240,70) -- (240,75) -- (175,75) -- cycle ;
%Shape: Rectangle [id:dp7000628753435212] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (310,0) -- (315,0) -- (315,30) -- (310,30) -- cycle ;
%Shape: Rectangle [id:dp321962298501995] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (310,35) -- (315,35) -- (315,50) -- (310,50) -- cycle ;
%Shape: Rectangle [id:dp8299275884294257] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (310,55) -- (315,55) -- (315,65) -- (310,65) -- cycle ;
%Shape: Rectangle [id:dp37752197997037906] 
\draw  [fill={rgb, 255:red, 234; green, 219; blue, 77 }  ,fill opacity=1 ] (310,70) -- (315,70) -- (315,75) -- (310,75) -- cycle ;
%Straight Lines [id:da6915482484861915] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (240,72) -- (307,72) ;
\draw [shift={(310,72)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Straight Lines [id:da7362141401824003] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (225,60) -- (307,60) ;
\draw [shift={(310,60)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Straight Lines [id:da38601367903178896] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (215,43) -- (307,43) ;
\draw [shift={(310,43)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Straight Lines [id:da2160038845125163] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (210,15) -- (307,15) ;
\draw [shift={(310,15)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Shape: Rectangle [id:dp10367351593163687] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (127,23) -- (187,23) -- (187,58) -- (127,58) -- cycle ;
%Shape: Rectangle [id:dp9352528907440703] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (235,23) -- (300,23) -- (300,58) -- (235,58) -- cycle ;
%Straight Lines [id:da8365695079011866] 
\draw [color={rgb, 255:red, 144; green, 19; blue, 254 }  ,draw opacity=1 ] [dash pattern={on 3.75pt off 1.5pt}]  (315,43) -- (392,43) ;
\draw [shift={(395,43)}, rotate = 180] [fill={rgb, 255:red, 144; green, 19; blue, 254 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (5.36,-2.57) -- (0,0) -- (5.36,2.57) -- cycle    ;
%Shape: Rectangle [id:dp3167089634566429] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (325,23) -- (380,23) -- (380,58) -- (325,58) -- cycle ;

% Text Node
\draw (157,40.5) node  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{40.8pt}\setlength\topsep{0pt}
\begin{center}
Normalise\\Subtract
\end{center}

\end{minipage}};
% Text Node
\draw (267.5,40.5) node  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{44.2pt}\setlength\topsep{0pt}
\begin{center}
L2 Norm\\Spatial Avg
\end{center}

\end{minipage}};
% Text Node
\draw (352.5,40.5) node  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{37.4pt}\setlength\topsep{0pt}
\begin{center}
Weighted\\Avg
\end{center}

\end{minipage}};
% Text Node
\draw (396,30.4) node [anchor=north west][inner sep=0.75pt]    {$\perceploss$};
% Text Node
\draw (27,77.4) node [anchor=north west][inner sep=0.75pt]    {$\mathbf{S}$};
% Text Node
\draw (102,77.4) node [anchor=north west][inner sep=0.75pt]    {$\mathbf{P}$};


\end{tikzpicture}

